Data-Driven and Theory-Guided Pseudo-Spectral Seismic Imaging Using Deep Neural Network Architectures

Full Waveform Inversion (FWI) reconstructs high-resolution subsurface models via multi-variate optimization but faces challenges with solver selection and data availability. Deep Learning (DL) offers a promising alternative, bridging data-driven and physics-based methods. While FWI in DL has been explored in the time domain, the pseudo-spectral approach remains underutilized, despite its success in classical FWI. This thesis integrates pseudo-spectral FWI into DL, formulating both data-driven and theory-guided approaches using Deep Neural Networks (DNNs) and Recurrent Neural Networks (RNNs). These methods were theoretically derived, tested on synthetic and Marmousi datasets, and compared with deterministic and time-domain approaches. Results show that data-driven pseudo-spectral DNNs outperform classical FWI in deeper and over-thrust regions due to their global approximation capability. Theory-guided RNNs yield greater accuracy, with lower error and better fault identification. While DNNs excel in velocity contrast recovery, RNNs provide superior edge definition and stability in shallow and deep sections. Beyond enhancing FWI performance, this research identifies broader applications of DL-based inversion and outlines future directions for these frameworks.

==> appB/dnn_archs/DNN_arch_conv1d.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv1d (Conv1D)              (None, 2000, 32)          7136      
_________________________________________________________________
conv1d_1 (Conv1D)            (None, 2000, 32)          3104      
_________________________________________________________________
batch_normalization (BatchNo (None, 2000, 32)          128       
_________________________________________________________________
max_pooling1d (MaxPooling1D) (None, 500, 32)           0         
_________________________________________________________________
conv1d_2 (Conv1D)            (None, 500, 64)           6208      
_________________________________________________________________
conv1d_3 (Conv1D)            (None, 500, 64)           12352     
_________________________________________________________________
batch_normalization_1 (Batch (None, 500, 64)           256       
_________________________________________________________________
max_pooling1d_1 (MaxPooling1 (None, 250, 64)           0         
_________________________________________________________________
conv1d_4 (Conv1D)            (None, 250, 128)          24704     
_________________________________________________________________
conv1d_5 (Conv1D)            (None, 250, 128)          82048     
_________________________________________________________________
batch_normalization_2 (Batch (None, 250, 128)          512       
_________________________________________________________________
max_pooling1d_2 (MaxPooling1 (None, 125, 128)          0         
_________________________________________________________________
conv1d_6 (Conv1D)            (None, 125, 256)          98560     
_________________________________________________________________
conv1d_7 (Conv1D)            (None, 125, 256)          196864    
_________________________________________________________________
batch_normalization_3 (Batch (None, 125, 256)          1024      
_________________________________________________________________
max_pooling1d_3 (MaxPooling1 (None, 62, 256)           0         
_________________________________________________________________
conv1d_8 (Conv1D)            (None, 62, 512)           393728    
_________________________________________________________________
conv1d_9 (Conv1D)            (None, 62, 512)           786944    
_________________________________________________________________
batch_normalization_4 (Batch (None, 62, 512)           2048      
_________________________________________________________________
max_pooling1d_4 (MaxPooling1 (None, 31, 512)           0         
_________________________________________________________________
conv1d_10 (Conv1D)           (None, 31, 1024)          1573888   
_________________________________________________________________
conv1d_11 (Conv1D)           (None, 31, 1024)          3146752   
_________________________________________________________________
batch_normalization_5 (Batch (None, 31, 1024)          4096      
_________________________________________________________________
max_pooling1d_5 (MaxPooling1 (None, 15, 1024)          0         
_________________________________________________________________
flatten (Flatten)            (None, 15360)             0         
_________________________________________________________________
dense (Dense)                (None, 5000)              76805000  
_________________________________________________________________
dropout (Dropout)            (None, 5000)              0         
_________________________________________________________________
dense_1 (Dense)              (None, 2000)              10002000  
=================================================================
Total params: 93,147,352
Trainable params: 93,143,320
Non-trainable params: 4,032
_________________________________________________________________

==> appB/dnn_archs/DNN_arch_conv2d.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv2d (Conv2D)              (None, 2000, 74, 32)      320       
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 2000, 74, 32)      9248      
_________________________________________________________________
batch_normalization_6 (Batch (None, 2000, 74, 32)      128       
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 500, 18, 32)       0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 500, 18, 64)       18496     
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 500, 18, 64)       36928     
_________________________________________________________________
batch_normalization_7 (Batch (None, 500, 18, 64)       256       
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 125, 4, 64)        0         
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 125, 4, 128)       73856     
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 125, 4, 128)       147584    
_________________________________________________________________
batch_normalization_8 (Batch (None, 125, 4, 128)       512       
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 62, 2, 128)        0         
_________________________________________________________________
conv2d_6 (Conv2D)            (None, 62, 2, 256)        295168    
_________________________________________________________________
conv2d_7 (Conv2D)            (None, 62, 2, 256)        590080    
_________________________________________________________________
batch_normalization_9 (Batch (None, 62, 2, 256)        1024      
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 31, 1, 256)        0         
_________________________________________________________________
flatten_1 (Flatten)          (None, 7936)              0         
_________________________________________________________________
dense_2 (Dense)              (None, 2000)              15874000  
=================================================================
Total params: 17,047,600
Trainable params: 17,046,640
Non-trainable params: 960
_________________________________________________________________

==> appB/dnn_archs/DNN_arch_marm_pseudo_velocity.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv1d_72 (Conv1D)           (None, 2801, 32)          7136      
_________________________________________________________________
conv1d_73 (Conv1D)           (None, 2801, 32)          3104      
_________________________________________________________________
batch_normalization_36 (Batc (None, 2801, 32)          128       
_________________________________________________________________
max_pooling1d_36 (MaxPooling (None, 700, 32)           0         
_________________________________________________________________
conv1d_74 (Conv1D)           (None, 700, 64)           6208      
_________________________________________________________________
conv1d_75 (Conv1D)           (None, 700, 64)           12352     
_________________________________________________________________
batch_normalization_37 (Batc (None, 700, 64)           256       
_________________________________________________________________
max_pooling1d_37 (MaxPooling (None, 175, 64)           0         
_________________________________________________________________
conv1d_76 (Conv1D)           (None, 175, 128)          24704     
_________________________________________________________________
conv1d_77 (Conv1D)           (None, 175, 128)          49280     
_________________________________________________________________
batch_normalization_38 (Batc (None, 175, 128)          512       
_________________________________________________________________
max_pooling1d_38 (MaxPooling (None, 87, 128)           0         
_________________________________________________________________
conv1d_78 (Conv1D)           (None, 87, 256)           98560     
_________________________________________________________________
conv1d_79 (Conv1D)           (None, 87, 256)           196864    
_________________________________________________________________
batch_normalization_39 (Batc (None, 87, 256)           1024      
_________________________________________________________________
max_pooling1d_39 (MaxPooling (None, 43, 256)           0         
_________________________________________________________________
conv1d_80 (Conv1D)           (None, 43, 512)           393728    
_________________________________________________________________
conv1d_81 (Conv1D)           (None, 43, 512)           786944    
_________________________________________________________________
batch_normalization_40 (Batc (None, 43, 512)           2048      
_________________________________________________________________
max_pooling1d_40 (MaxPooling (None, 21, 512)           0         
_________________________________________________________________
conv1d_82 (Conv1D)           (None, 21, 1024)          1573888   
_________________________________________________________________
conv1d_83 (Conv1D)           (None, 21, 1024)          3146752   
_________________________________________________________________
batch_normalization_41 (Batc (None, 21, 1024)          4096      
_________________________________________________________________
max_pooling1d_41 (MaxPooling (None, 10, 1024)          0         
_________________________________________________________________
flatten_6 (Flatten)          (None, 10240)             0         
_________________________________________________________________
dense_7 (Dense)              (None, 4096)              41947136  
_________________________________________________________________
dropout_4 (Dropout)          (None, 4096)              0         
_________________________________________________________________
dense_8 (Dense)              (None, 2801)              11475697  
=================================================================
Total params: 59,730,417
Trainable params: 59,726,385
Non-trainable params: 4,032
_________________________________________________________________

==> appB/dnn_archs/DNN_arch_marm_time_pseudo.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv1d_11 (Conv1D)           (None, 2800, 8)           32        
_________________________________________________________________
conv1d_transpose_5 (Conv1DTr (None, 2800, 8)           200       
_________________________________________________________________
conv1d_12 (Conv1D)           (None, 2800, 8)           200       
_________________________________________________________________
conv1d_13 (Conv1D)           (None, 2800, 8)           200       
_________________________________________________________________
batch_normalization_5 (Batch (None, 2800, 8)           32        
_________________________________________________________________
conv1d_transpose_6 (Conv1DTr (None, 2800, 16)          400       
_________________________________________________________________
conv1d_14 (Conv1D)           (None, 2800, 16)          784       
_________________________________________________________________
conv1d_15 (Conv1D)           (None, 2800, 16)          784       
_________________________________________________________________
batch_normalization_6 (Batch (None, 2800, 16)          64        
_________________________________________________________________
conv1d_transpose_7 (Conv1DTr (None, 2800, 32)          1568      
_________________________________________________________________
conv1d_16 (Conv1D)           (None, 2800, 32)          3104      
_________________________________________________________________
conv1d_17 (Conv1D)           (None, 2800, 32)          3104      
_________________________________________________________________
batch_normalization_7 (Batch (None, 2800, 32)          128       
_________________________________________________________________
conv1d_transpose_8 (Conv1DTr (None, 2800, 64)          6208      
_________________________________________________________________
conv1d_18 (Conv1D)           (None, 2800, 64)          12352     
_________________________________________________________________
conv1d_19 (Conv1D)           (None, 2800, 64)          12352     
_________________________________________________________________
batch_normalization_8 (Batch (None, 2800, 64)          256       
_________________________________________________________________
conv1d_transpose_9 (Conv1DTr (None, 2800, 74)          14282     
_________________________________________________________________
conv1d_20 (Conv1D)           (None, 2800, 74)          16502     
_________________________________________________________________
conv1d_21 (Conv1D)           (None, 2800, 74)          16502     
_________________________________________________________________
batch_normalization_9 (Batch (None, 2800, 74)          296       
=================================================================
Total params: 89,350
Trainable params: 88,962
Non-trainable params: 388
_________________________________________________________________

==> appB/dnn_archs/DNN_arch_resnet.txt <==
__________________________________________________________________________________________________
Layer (type)                    Output Shape         Param #     Connected to                     
==================================================================================================
input_1 (InputLayer)            [(None, 2000, 74, 1) 0                                            
__________________________________________________________________________________________________
conv1_pad (ZeroPadding2D)       (None, 2006, 80, 1)  0           input_1[0][0]                    
__________________________________________________________________________________________________
conv1 (Conv2D)                  (None, 250, 25, 64)  3200        conv1_pad[0][0]                  
__________________________________________________________________________________________________
bn_conv1 (BatchNormalization)   (None, 250, 25, 64)  1000        conv1[0][0]                      
__________________________________________________________________________________________________
activation (Activation)         (None, 250, 25, 64)  0           bn_conv1[0][0]                   
__________________________________________________________________________________________________
pool1_pad (ZeroPadding2D)       (None, 252, 27, 64)  0           activation[0][0]                 
__________________________________________________________________________________________________
max_pooling2d_4 (MaxPooling2D)  (None, 32, 9, 64)    0           pool1_pad[0][0]                  
__________________________________________________________________________________________________
res2a_branch2a (Conv2D)         (None, 32, 9, 64)    4160        max_pooling2d_4[0][0]            
__________________________________________________________________________________________________
bn2a_branch2a (BatchNormalizati (None, 32, 9, 64)    128         res2a_branch2a[0][0]             
__________________________________________________________________________________________________
activation_1 (Activation)       (None, 32, 9, 64)    0           bn2a_branch2a[0][0]              
__________________________________________________________________________________________________
res2a_branch2b (Conv2D)         (None, 32, 9, 64)    36928       activation_1[0][0]               
__________________________________________________________________________________________________
bn2a_branch2b (BatchNormalizati (None, 32, 9, 64)    128         res2a_branch2b[0][0]             
__________________________________________________________________________________________________
activation_2 (Activation)       (None, 32, 9, 64)    0           bn2a_branch2b[0][0]              
__________________________________________________________________________________________________
res2a_branch2c (Conv2D)         (None, 32, 9, 256)   16640       activation_2[0][0]               
__________________________________________________________________________________________________
res2a_branch1 (Conv2D)          (None, 32, 9, 256)   16640       max_pooling2d_4[0][0]            
__________________________________________________________________________________________________
bn2a_branch2c (BatchNormalizati (None, 32, 9, 256)   128         res2a_branch2c[0][0]             
__________________________________________________________________________________________________
bn2a_branch1 (BatchNormalizatio (None, 32, 9, 256)   128         res2a_branch1[0][0]              
__________________________________________________________________________________________________
add (Add)                       (None, 32, 9, 256)   0           bn2a_branch2c[0][0]              
                                                                 bn2a_branch1[0][0]               
__________________________________________________________________________________________________
activation_3 (Activation)       (None, 32, 9, 256)   0           add[0][0]                        
__________________________________________________________________________________________________
res2b_branch2a (Conv2D)         (None, 32, 9, 64)    16448       activation_3[0][0]               
__________________________________________________________________________________________________
bn2b_branch2a (BatchNormalizati (None, 32, 9, 64)    128         res2b_branch2a[0][0]             
__________________________________________________________________________________________________
activation_4 (Activation)       (None, 32, 9, 64)    0           bn2b_branch2a[0][0]              
__________________________________________________________________________________________________
res2b_branch2b (Conv2D)         (None, 32, 9, 64)    36928       activation_4[0][0]               
__________________________________________________________________________________________________
bn2b_branch2b (BatchNormalizati (None, 32, 9, 64)    128         res2b_branch2b[0][0]             
__________________________________________________________________________________________________
activation_5 (Activation)       (None, 32, 9, 64)    0           bn2b_branch2b[0][0]              
__________________________________________________________________________________________________
res2b_branch2c (Conv2D)         (None, 32, 9, 256)   16640       activation_5[0][0]               
__________________________________________________________________________________________________
bn2b_branch2c (BatchNormalizati (None, 32, 9, 256)   128         res2b_branch2c[0][0]             
__________________________________________________________________________________________________
add_1 (Add)                     (None, 32, 9, 256)   0           bn2b_branch2c[0][0]              
                                                                 activation_3[0][0]               
__________________________________________________________________________________________________
activation_6 (Activation)       (None, 32, 9, 256)   0           add_1[0][0]                      
__________________________________________________________________________________________________
res2c_branch2a (Conv2D)         (None, 32, 9, 64)    16448       activation_6[0][0]               
__________________________________________________________________________________________________
bn2c_branch2a (BatchNormalizati (None, 32, 9, 64)    128         res2c_branch2a[0][0]             
__________________________________________________________________________________________________
activation_7 (Activation)       (None, 32, 9, 64)    0           bn2c_branch2a[0][0]              
__________________________________________________________________________________________________
res2c_branch2b (Conv2D)         (None, 32, 9, 64)    36928       activation_7[0][0]               
__________________________________________________________________________________________________
bn2c_branch2b (BatchNormalizati (None, 32, 9, 64)    128         res2c_branch2b[0][0]             
__________________________________________________________________________________________________
activation_8 (Activation)       (None, 32, 9, 64)    0           bn2c_branch2b[0][0]              
__________________________________________________________________________________________________
res2c_branch2c (Conv2D)         (None, 32, 9, 256)   16640       activation_8[0][0]               
__________________________________________________________________________________________________
bn2c_branch2c (BatchNormalizati (None, 32, 9, 256)   128         res2c_branch2c[0][0]             
__________________________________________________________________________________________________
add_2 (Add)                     (None, 32, 9, 256)   0           bn2c_branch2c[0][0]              
                                                                 activation_6[0][0]               
__________________________________________________________________________________________________
activation_9 (Activation)       (None, 32, 9, 256)   0           add_2[0][0]                      
__________________________________________________________________________________________________
res3a_branch2a (Conv2D)         (None, 16, 5, 128)   32896       activation_9[0][0]               
__________________________________________________________________________________________________
bn3a_branch2a (BatchNormalizati (None, 16, 5, 128)   64          res3a_branch2a[0][0]             
__________________________________________________________________________________________________
activation_10 (Activation)      (None, 16, 5, 128)   0           bn3a_branch2a[0][0]              
__________________________________________________________________________________________________
res3a_branch2b (Conv2D)         (None, 16, 5, 128)   147584      activation_10[0][0]              
__________________________________________________________________________________________________
bn3a_branch2b (BatchNormalizati (None, 16, 5, 128)   64          res3a_branch2b[0][0]             
__________________________________________________________________________________________________
activation_11 (Activation)      (None, 16, 5, 128)   0           bn3a_branch2b[0][0]              
__________________________________________________________________________________________________
res3a_branch2c (Conv2D)         (None, 16, 5, 512)   66048       activation_11[0][0]              
__________________________________________________________________________________________________
res3a_branch1 (Conv2D)          (None, 16, 5, 512)   131584      activation_9[0][0]               
__________________________________________________________________________________________________
bn3a_branch2c (BatchNormalizati (None, 16, 5, 512)   64          res3a_branch2c[0][0]             
__________________________________________________________________________________________________
bn3a_branch1 (BatchNormalizatio (None, 16, 5, 512)   64          res3a_branch1[0][0]              
__________________________________________________________________________________________________
add_3 (Add)                     (None, 16, 5, 512)   0           bn3a_branch2c[0][0]              
                                                                 bn3a_branch1[0][0]               
__________________________________________________________________________________________________
activation_12 (Activation)      (None, 16, 5, 512)   0           add_3[0][0]                      
__________________________________________________________________________________________________
res3b_branch2a (Conv2D)         (None, 16, 5, 128)   65664       activation_12[0][0]              
__________________________________________________________________________________________________
bn3b_branch2a (BatchNormalizati (None, 16, 5, 128)   64          res3b_branch2a[0][0]             
__________________________________________________________________________________________________
activation_13 (Activation)      (None, 16, 5, 128)   0           bn3b_branch2a[0][0]              
__________________________________________________________________________________________________
res3b_branch2b (Conv2D)         (None, 16, 5, 128)   147584      activation_13[0][0]              
__________________________________________________________________________________________________
bn3b_branch2b (BatchNormalizati (None, 16, 5, 128)   64          res3b_branch2b[0][0]             
__________________________________________________________________________________________________
activation_14 (Activation)      (None, 16, 5, 128)   0           bn3b_branch2b[0][0]              
__________________________________________________________________________________________________
res3b_branch2c (Conv2D)         (None, 16, 5, 512)   66048       activation_14[0][0]              
__________________________________________________________________________________________________
bn3b_branch2c (BatchNormalizati (None, 16, 5, 512)   64          res3b_branch2c[0][0]             
__________________________________________________________________________________________________
add_4 (Add)                     (None, 16, 5, 512)   0           bn3b_branch2c[0][0]              
                                                                 activation_12[0][0]              
__________________________________________________________________________________________________
activation_15 (Activation)      (None, 16, 5, 512)   0           add_4[0][0]                      
__________________________________________________________________________________________________
res3c_branch2a (Conv2D)         (None, 16, 5, 128)   65664       activation_15[0][0]              
__________________________________________________________________________________________________
bn3c_branch2a (BatchNormalizati (None, 16, 5, 128)   64          res3c_branch2a[0][0]             
__________________________________________________________________________________________________
activation_16 (Activation)      (None, 16, 5, 128)   0           bn3c_branch2a[0][0]              
__________________________________________________________________________________________________
res3c_branch2b (Conv2D)         (None, 16, 5, 128)   147584      activation_16[0][0]              
__________________________________________________________________________________________________
bn3c_branch2b (BatchNormalizati (None, 16, 5, 128)   64          res3c_branch2b[0][0]             
__________________________________________________________________________________________________
activation_17 (Activation)      (None, 16, 5, 128)   0           bn3c_branch2b[0][0]              
__________________________________________________________________________________________________
res3c_branch2c (Conv2D)         (None, 16, 5, 512)   66048       activation_17[0][0]              
__________________________________________________________________________________________________
bn3c_branch2c (BatchNormalizati (None, 16, 5, 512)   64          res3c_branch2c[0][0]             
__________________________________________________________________________________________________
add_5 (Add)                     (None, 16, 5, 512)   0           bn3c_branch2c[0][0]              
                                                                 activation_15[0][0]              
__________________________________________________________________________________________________
activation_18 (Activation)      (None, 16, 5, 512)   0           add_5[0][0]                      
__________________________________________________________________________________________________
res3d_branch2a (Conv2D)         (None, 16, 5, 128)   65664       activation_18[0][0]              
__________________________________________________________________________________________________
bn3d_branch2a (BatchNormalizati (None, 16, 5, 128)   64          res3d_branch2a[0][0]             
__________________________________________________________________________________________________
activation_19 (Activation)      (None, 16, 5, 128)   0           bn3d_branch2a[0][0]              
__________________________________________________________________________________________________
res3d_branch2b (Conv2D)         (None, 16, 5, 128)   147584      activation_19[0][0]              
__________________________________________________________________________________________________
bn3d_branch2b (BatchNormalizati (None, 16, 5, 128)   64          res3d_branch2b[0][0]             
__________________________________________________________________________________________________
activation_20 (Activation)      (None, 16, 5, 128)   0           bn3d_branch2b[0][0]              
__________________________________________________________________________________________________
res3d_branch2c (Conv2D)         (None, 16, 5, 512)   66048       activation_20[0][0]              
__________________________________________________________________________________________________
bn3d_branch2c (BatchNormalizati (None, 16, 5, 512)   64          res3d_branch2c[0][0]             
__________________________________________________________________________________________________
add_6 (Add)                     (None, 16, 5, 512)   0           bn3d_branch2c[0][0]              
                                                                 activation_18[0][0]              
__________________________________________________________________________________________________
activation_21 (Activation)      (None, 16, 5, 512)   0           add_6[0][0]                      
__________________________________________________________________________________________________
res4a_branch2a (Conv2D)         (None, 8, 3, 256)    131328      activation_21[0][0]              
__________________________________________________________________________________________________
bn4a_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4a_branch2a[0][0]             
__________________________________________________________________________________________________
activation_22 (Activation)      (None, 8, 3, 256)    0           bn4a_branch2a[0][0]              
__________________________________________________________________________________________________
res4a_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_22[0][0]              
__________________________________________________________________________________________________
bn4a_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4a_branch2b[0][0]             
__________________________________________________________________________________________________
activation_23 (Activation)      (None, 8, 3, 256)    0           bn4a_branch2b[0][0]              
__________________________________________________________________________________________________
res4a_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_23[0][0]              
__________________________________________________________________________________________________
res4a_branch1 (Conv2D)          (None, 8, 3, 1024)   525312      activation_21[0][0]              
__________________________________________________________________________________________________
bn4a_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4a_branch2c[0][0]             
__________________________________________________________________________________________________
bn4a_branch1 (BatchNormalizatio (None, 8, 3, 1024)   32          res4a_branch1[0][0]              
__________________________________________________________________________________________________
add_7 (Add)                     (None, 8, 3, 1024)   0           bn4a_branch2c[0][0]              
                                                                 bn4a_branch1[0][0]               
__________________________________________________________________________________________________
activation_24 (Activation)      (None, 8, 3, 1024)   0           add_7[0][0]                      
__________________________________________________________________________________________________
res4b_branch2a (Conv2D)         (None, 8, 3, 256)    262400      activation_24[0][0]              
__________________________________________________________________________________________________
bn4b_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4b_branch2a[0][0]             
__________________________________________________________________________________________________
activation_25 (Activation)      (None, 8, 3, 256)    0           bn4b_branch2a[0][0]              
__________________________________________________________________________________________________
res4b_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_25[0][0]              
__________________________________________________________________________________________________
bn4b_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4b_branch2b[0][0]             
__________________________________________________________________________________________________
activation_26 (Activation)      (None, 8, 3, 256)    0           bn4b_branch2b[0][0]              
__________________________________________________________________________________________________
res4b_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_26[0][0]              
__________________________________________________________________________________________________
bn4b_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4b_branch2c[0][0]             
__________________________________________________________________________________________________
add_8 (Add)                     (None, 8, 3, 1024)   0           bn4b_branch2c[0][0]              
                                                                 activation_24[0][0]              
__________________________________________________________________________________________________
activation_27 (Activation)      (None, 8, 3, 1024)   0           add_8[0][0]                      
__________________________________________________________________________________________________
res4c_branch2a (Conv2D)         (None, 8, 3, 256)    262400      activation_27[0][0]              
__________________________________________________________________________________________________
bn4c_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4c_branch2a[0][0]             
__________________________________________________________________________________________________
activation_28 (Activation)      (None, 8, 3, 256)    0           bn4c_branch2a[0][0]              
__________________________________________________________________________________________________
res4c_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_28[0][0]              
__________________________________________________________________________________________________
bn4c_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4c_branch2b[0][0]             
__________________________________________________________________________________________________
activation_29 (Activation)      (None, 8, 3, 256)    0           bn4c_branch2b[0][0]              
__________________________________________________________________________________________________
res4c_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_29[0][0]              
__________________________________________________________________________________________________
bn4c_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4c_branch2c[0][0]             
__________________________________________________________________________________________________
add_9 (Add)                     (None, 8, 3, 1024)   0           bn4c_branch2c[0][0]              
                                                                 activation_27[0][0]              
__________________________________________________________________________________________________
activation_30 (Activation)      (None, 8, 3, 1024)   0           add_9[0][0]                      
__________________________________________________________________________________________________
res4d_branch2a (Conv2D)         (None, 8, 3, 256)    262400      activation_30[0][0]              
__________________________________________________________________________________________________
bn4d_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4d_branch2a[0][0]             
__________________________________________________________________________________________________
activation_31 (Activation)      (None, 8, 3, 256)    0           bn4d_branch2a[0][0]              
__________________________________________________________________________________________________
res4d_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_31[0][0]              
__________________________________________________________________________________________________
bn4d_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4d_branch2b[0][0]             
__________________________________________________________________________________________________
activation_32 (Activation)      (None, 8, 3, 256)    0           bn4d_branch2b[0][0]              
__________________________________________________________________________________________________
res4d_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_32[0][0]              
__________________________________________________________________________________________________
bn4d_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4d_branch2c[0][0]             
__________________________________________________________________________________________________
add_10 (Add)                    (None, 8, 3, 1024)   0           bn4d_branch2c[0][0]              
                                                                 activation_30[0][0]              
__________________________________________________________________________________________________
activation_33 (Activation)      (None, 8, 3, 1024)   0           add_10[0][0]                     
__________________________________________________________________________________________________
res4e_branch2a (Conv2D)         (None, 8, 3, 256)    262400      activation_33[0][0]              
__________________________________________________________________________________________________
bn4e_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4e_branch2a[0][0]             
__________________________________________________________________________________________________
activation_34 (Activation)      (None, 8, 3, 256)    0           bn4e_branch2a[0][0]              
__________________________________________________________________________________________________
res4e_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_34[0][0]              
__________________________________________________________________________________________________
bn4e_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4e_branch2b[0][0]             
__________________________________________________________________________________________________
activation_35 (Activation)      (None, 8, 3, 256)    0           bn4e_branch2b[0][0]              
__________________________________________________________________________________________________
res4e_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_35[0][0]              
__________________________________________________________________________________________________
bn4e_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4e_branch2c[0][0]             
__________________________________________________________________________________________________
add_11 (Add)                    (None, 8, 3, 1024)   0           bn4e_branch2c[0][0]              
                                                                 activation_33[0][0]              
__________________________________________________________________________________________________
activation_36 (Activation)      (None, 8, 3, 1024)   0           add_11[0][0]                     
__________________________________________________________________________________________________
res4f_branch2a (Conv2D)         (None, 8, 3, 256)    262400      activation_36[0][0]              
__________________________________________________________________________________________________
bn4f_branch2a (BatchNormalizati (None, 8, 3, 256)    32          res4f_branch2a[0][0]             
__________________________________________________________________________________________________
activation_37 (Activation)      (None, 8, 3, 256)    0           bn4f_branch2a[0][0]              
__________________________________________________________________________________________________
res4f_branch2b (Conv2D)         (None, 8, 3, 256)    590080      activation_37[0][0]              
__________________________________________________________________________________________________
bn4f_branch2b (BatchNormalizati (None, 8, 3, 256)    32          res4f_branch2b[0][0]             
__________________________________________________________________________________________________
activation_38 (Activation)      (None, 8, 3, 256)    0           bn4f_branch2b[0][0]              
__________________________________________________________________________________________________
res4f_branch2c (Conv2D)         (None, 8, 3, 1024)   263168      activation_38[0][0]              
__________________________________________________________________________________________________
bn4f_branch2c (BatchNormalizati (None, 8, 3, 1024)   32          res4f_branch2c[0][0]             
__________________________________________________________________________________________________
add_12 (Add)                    (None, 8, 3, 1024)   0           bn4f_branch2c[0][0]              
                                                                 activation_36[0][0]              
__________________________________________________________________________________________________
activation_39 (Activation)      (None, 8, 3, 1024)   0           add_12[0][0]                     
__________________________________________________________________________________________________
res5a_branch2a (Conv2D)         (None, 4, 2, 512)    524800      activation_39[0][0]              
__________________________________________________________________________________________________
bn5a_branch2a (BatchNormalizati (None, 4, 2, 512)    16          res5a_branch2a[0][0]             
__________________________________________________________________________________________________
activation_40 (Activation)      (None, 4, 2, 512)    0           bn5a_branch2a[0][0]              
__________________________________________________________________________________________________
res5a_branch2b (Conv2D)         (None, 4, 2, 512)    2359808     activation_40[0][0]              
__________________________________________________________________________________________________
bn5a_branch2b (BatchNormalizati (None, 4, 2, 512)    16          res5a_branch2b[0][0]             
__________________________________________________________________________________________________
activation_41 (Activation)      (None, 4, 2, 512)    0           bn5a_branch2b[0][0]              
__________________________________________________________________________________________________
res5a_branch2c (Conv2D)         (None, 4, 2, 2048)   1050624     activation_41[0][0]              
__________________________________________________________________________________________________
res5a_branch1 (Conv2D)          (None, 4, 2, 2048)   2099200     activation_39[0][0]              
__________________________________________________________________________________________________
bn5a_branch2c (BatchNormalizati (None, 4, 2, 2048)   16          res5a_branch2c[0][0]             
__________________________________________________________________________________________________
bn5a_branch1 (BatchNormalizatio (None, 4, 2, 2048)   16          res5a_branch1[0][0]              
__________________________________________________________________________________________________
add_13 (Add)                    (None, 4, 2, 2048)   0           bn5a_branch2c[0][0]              
                                                                 bn5a_branch1[0][0]               
__________________________________________________________________________________________________
activation_42 (Activation)      (None, 4, 2, 2048)   0           add_13[0][0]                     
__________________________________________________________________________________________________
res5b_branch2a (Conv2D)         (None, 4, 2, 512)    1049088     activation_42[0][0]              
__________________________________________________________________________________________________
bn5b_branch2a (BatchNormalizati (None, 4, 2, 512)    16          res5b_branch2a[0][0]             
__________________________________________________________________________________________________
activation_43 (Activation)      (None, 4, 2, 512)    0           bn5b_branch2a[0][0]              
__________________________________________________________________________________________________
res5b_branch2b (Conv2D)         (None, 4, 2, 512)    2359808     activation_43[0][0]              
__________________________________________________________________________________________________
bn5b_branch2b (BatchNormalizati (None, 4, 2, 512)    16          res5b_branch2b[0][0]             
__________________________________________________________________________________________________
activation_44 (Activation)      (None, 4, 2, 512)    0           bn5b_branch2b[0][0]              
__________________________________________________________________________________________________
res5b_branch2c (Conv2D)         (None, 4, 2, 2048)   1050624     activation_44[0][0]              
__________________________________________________________________________________________________
bn5b_branch2c (BatchNormalizati (None, 4, 2, 2048)   16          res5b_branch2c[0][0]             
__________________________________________________________________________________________________
add_14 (Add)                    (None, 4, 2, 2048)   0           bn5b_branch2c[0][0]              
                                                                 activation_42[0][0]              
__________________________________________________________________________________________________
activation_45 (Activation)      (None, 4, 2, 2048)   0           add_14[0][0]                     
__________________________________________________________________________________________________
res5c_branch2a (Conv2D)         (None, 4, 2, 512)    1049088     activation_45[0][0]              
__________________________________________________________________________________________________
bn5c_branch2a (BatchNormalizati (None, 4, 2, 512)    16          res5c_branch2a[0][0]             
__________________________________________________________________________________________________
activation_46 (Activation)      (None, 4, 2, 512)    0           bn5c_branch2a[0][0]              
__________________________________________________________________________________________________
res5c_branch2b (Conv2D)         (None, 4, 2, 512)    2359808     activation_46[0][0]              
__________________________________________________________________________________________________
bn5c_branch2b (BatchNormalizati (None, 4, 2, 512)    16          res5c_branch2b[0][0]             
__________________________________________________________________________________________________
activation_47 (Activation)      (None, 4, 2, 512)    0           bn5c_branch2b[0][0]              
__________________________________________________________________________________________________
res5c_branch2c (Conv2D)         (None, 4, 2, 2048)   1050624     activation_47[0][0]              
__________________________________________________________________________________________________
bn5c_branch2c (BatchNormalizati (None, 4, 2, 2048)   16          res5c_branch2c[0][0]             
__________________________________________________________________________________________________
add_15 (Add)                    (None, 4, 2, 2048)   0           bn5c_branch2c[0][0]              
                                                                 activation_45[0][0]              
__________________________________________________________________________________________________
activation_48 (Activation)      (None, 4, 2, 2048)   0           add_15[0][0]                     
__________________________________________________________________________________________________
flatten_3 (Flatten)             (None, 16384)        0           activation_48[0][0]              
__________________________________________________________________________________________________
dropout_2 (Dropout)             (None, 16384)        0           flatten_3[0][0]                  
__________________________________________________________________________________________________
dense_4 (Dense)                 (None, 2000)         32770000    dropout_2[0][0]                  
==================================================================================================
Total params: 56,249,080
Trainable params: 56,247,140
Non-trainable params: 1,940
__________________________________________________________________________________________________

==> appB/dnn_archs/DNN_arch_time_pseudo.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv1d (Conv1D)              (None, 2000, 8)           32        
_________________________________________________________________
conv1d_transpose (Conv1DTran (None, 2000, 8)           200       
_________________________________________________________________
conv1d_1 (Conv1D)            (None, 2000, 8)           200       
_________________________________________________________________
conv1d_2 (Conv1D)            (None, 2000, 8)           200       
_________________________________________________________________
batch_normalization (BatchNo (None, 2000, 8)           32        
_________________________________________________________________
conv1d_transpose_1 (Conv1DTr (None, 2000, 16)          400       
_________________________________________________________________
conv1d_3 (Conv1D)            (None, 2000, 16)          784       
_________________________________________________________________
conv1d_4 (Conv1D)            (None, 2000, 16)          784       
_________________________________________________________________
batch_normalization_1 (Batch (None, 2000, 16)          64        
_________________________________________________________________
conv1d_transpose_2 (Conv1DTr (None, 2000, 32)          1568      
_________________________________________________________________
conv1d_5 (Conv1D)            (None, 2000, 32)          3104      
_________________________________________________________________
conv1d_6 (Conv1D)            (None, 2000, 32)          3104      
_________________________________________________________________
batch_normalization_2 (Batch (None, 2000, 32)          128       
_________________________________________________________________
conv1d_transpose_3 (Conv1DTr (None, 2000, 64)          6208      
_________________________________________________________________
conv1d_7 (Conv1D)            (None, 2000, 64)          12352     
_________________________________________________________________
conv1d_8 (Conv1D)            (None, 2000, 64)          12352     
_________________________________________________________________
batch_normalization_3 (Batch (None, 2000, 64)          256       
_________________________________________________________________
conv1d_transpose_4 (Conv1DTr (None, 2000, 74)          14282     
_________________________________________________________________
conv1d_9 (Conv1D)            (None, 2000, 74)          16502     
_________________________________________________________________
conv1d_10 (Conv1D)           (None, 2000, 74)          16502     
_________________________________________________________________
batch_normalization_4 (Batch (None, 2000, 74)          296       
=================================================================
Total params: 89,350
Trainable params: 88,962
Non-trainable params: 388
_________________________________________________________________

==> appB/dnn_archs/DNN_arch_vgg.txt <==
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
block1_conv1 (Conv2D)        (None, 2000, 74, 32)      320       
_________________________________________________________________
block1_conv2 (Conv2D)        (None, 2000, 74, 32)      9248      
_________________________________________________________________
block1_pool (MaxPooling2D)   (None, 666, 25, 32)       0         
_________________________________________________________________
block2_conv1 (Conv2D)        (None, 666, 25, 64)       18496     
_________________________________________________________________
block2_conv2 (Conv2D)        (None, 666, 25, 64)       36928     
_________________________________________________________________
block2_pool (MaxPooling2D)   (None, 221, 8, 64)        0         
_________________________________________________________________
block3_conv1 (Conv2D)        (None, 221, 8, 128)       73856     
_________________________________________________________________
block3_conv2 (Conv2D)        (None, 221, 8, 128)       147584    
_________________________________________________________________
block3_pool (MaxPooling2D)   (None, 73, 3, 128)        0         
_________________________________________________________________
block4_conv1 (Conv2D)        (None, 73, 3, 256)        295168    
_________________________________________________________________
block4_conv2 (Conv2D)        (None, 73, 3, 256)        590080    
_________________________________________________________________
block4_pool (MaxPooling2D)   (None, 24, 1, 256)        0         
_________________________________________________________________
block5_conv1 (Conv2D)        (None, 24, 1, 512)        1180160   
_________________________________________________________________
block5_conv2 (Conv2D)        (None, 24, 1, 512)        2359808   
_________________________________________________________________
block5_pool (MaxPooling2D)   (None, 7, 1, 512)         0         
_________________________________________________________________
flatten_2 (Flatten)          (None, 3584)              0         
_________________________________________________________________
dropout_1 (Dropout)          (None, 3584)              0         
_________________________________________________________________
dense_3 (Dense)              (None, 2000)              7170000   
=================================================================
Total params: 11,881,648
Trainable params: 11,881,648
Non-trainable params: 0
_________________________________________________________________
